Position-based Content Attention for Time Series Forecasting with Sequence-to-sequence RNNs

We propose here an extended attention model for sequence-to-sequence recurrent neural networks (RNNs) designed to capture (pseudo-)periods in time series. This extended attention model can be deployed on top of any RNN and is shown to yield state-of-the-art performance for time series forecasting on several univariate and multivariate time series.

==> new_figs/attention_weights/attention_weights_pse_128_256_RNNA.txt <==
1	0.00117526074577
2	0.00212344223447
3	0.00227598360947
4	0.00231015107347
5	0.00239438163513
6	0.00248780113123
7	0.00264099770435
8	0.0028573222129
9	0.00310892490329
10	0.00338253831824
11	0.00370456605951
12	0.0041732070043
13	0.00492817606694
14	0.00582123490065
15	0.00633716131115
16	0.00621735538072
17	0.00579224253976
18	0.00540352146482
19	0.00508267276552
20	0.0047396721274
21	0.00447977770681
22	0.00441688645194
23	0.00457712363858
24	0.00497570692849
25	0.0056102201496
26	0.00618345822467
27	0.00640389722067
28	0.00619373675813
29	0.00573767837583
30	0.00540018762712
31	0.00538584005995
32	0.0055468525462
33	0.00582315567246
34	0.00626210487177
35	0.00693522642227
36	0.0078786704947
37	0.00904176080638
38	0.00998755024321
39	0.0103481866634
40	0.0100513202246
41	0.00938348998013
42	0.00876766914294
43	0.00848201479785
44	0.00845878120112
45	0.0087170371549
46	0.00926549317979
47	0.0101203214395
48	0.0112904771979
49	0.0126536745478
50	0.0135075852483
51	0.0135540035267
52	0.0129461660395
53	0.0119723403988
54	0.0110662596943
55	0.0105352827392
56	0.010338138474
57	0.0105403486461
58	0.0111436613796
59	0.0121278709903
60	0.0134983375775
61	0.0150957128116
62	0.0160438385891
63	0.0159947636981
64	0.0151803328323
65	0.0139496472029
66	0.0128332671291
67	0.0122007058306
68	0.0119882835212
69	0.0122505822105
70	0.0129749463535
71	0.0141070772142
72	0.0156214661249
73	0.0173066559438
74	0.0183147675827
75	0.0182669287901
76	0.0173330397595
77	0.015893026423
78	0.0145757815619
79	0.0137935584423
80	0.0134713380224
81	0.0137020053967
82	0.0144458973405
83	0.0156527577723
84	0.0173702632448
85	0.0194062607252
86	0.0206407287687
87	0.0206209645479
88	0.0195273191038
89	0.0178136465903
90	0.0162549563193
91	0.0153903642
92	0.0150973080933
93	0.0154554571029
94	0.0164303814046
95	0.0179999609572
96	0.0204311007569


==> new_figs/attention_weights/attention_weights_pse_128_256_RNNV2.txt <==
1	0.00119487325132
2	0.00113926084055
3	0.00110007002442
4	0.00104655456848
5	0.00102373196981
6	0.00101686703296
7	0.000948073465533
8	0.00094784502583
9	0.000955890930835
10	0.000913633415653
11	0.000926038720992
12	0.000909475669419
13	0.0690743808368
14	0.0716505583732
15	0.0737035533128
16	0.0748378286163
17	0.00101320465493
18	0.00103218312176
19	0.00103497925451
20	0.00102741983812
21	0.00099057290583
22	0.000938531819733
23	0.00094980125594
24	0.00090534063714
25	0.00104845843603
26	0.0011433019186
27	0.00115304003764
28	0.00114176867981
29	0.000992747850442
30	0.000916757929787
31	0.000859348227973
32	0.000864776338609
33	0.000844154467918
34	0.000785573420059
35	0.000807820381364
36	0.000871779377232
37	0.000934819864178
38	0.00100692839469
39	0.00103380842093
40	0.000956641164842
41	0.000908560561241
42	0.000900465702893
43	0.000852504874052
44	0.000881863786462
45	0.00089272153495
46	0.000838101358409
47	0.000856443742427
48	0.000915147359086
49	0.00109263903493
50	0.00116170871092
51	0.00121321753296
52	0.00116330448678
53	0.00100213521183
54	0.00100774198565
55	0.000930326231535
56	0.000918784886383
57	0.000905169909823
58	0.000830215512125
59	0.000850464923133
60	0.00090313508137
61	0.0331633531113
62	0.0327549927273
63	0.0324019155424
64	0.0321738874958
65	0.000988090369976
66	0.000984957776596
67	0.000914563544712
68	0.000911131287867
69	0.000912014649755
70	0.000850381905672
71	0.000889307726984
72	0.000901063451486
73	0.0321272970024
74	0.0319193803924
75	0.0316908749938
76	0.031488269703
77	0.00100263657635
78	0.00094973580083
79	0.000876418028799
80	0.000902923651141
81	0.000908278664867
82	0.000848343579239
83	0.000866185566638
84	0.000890920676263
85	0.0953954414935
86	0.0942344816815
87	0.0934667865237
88	0.0929335294173
89	0.000991023135399
90	0.000990980601982
91	0.000951789531157
92	0.000965348009172
93	0.00101740508999
94	0.00100493603692
95	0.00100101773023
96	0.00106328964346


==> new_figs/pse_acf_data.txt <==
x y
1 0.89747855785
2 0.730046514528
3 0.587652562085
4 0.491102356789
5 0.448763090009
6 0.433104284682
7 0.408139879688
8 0.412144231746
9 0.475327031658
10 0.588248655033
11 0.727987769569
12 0.808886139384
13 0.704914943574
14 0.538699542673
15 0.399307478355
16 0.309023240576
17 0.273781697184
18 0.264181958913
19 0.246020128934
20 0.254555670158
21 0.320870362376
22 0.438375025307
23 0.582304737317
24 0.665794663342
25 0.57150232784
26 0.416657620016
27 0.288292560099
28 0.20955503062
29 0.18576726888
30 0.186634389084
31 0.179404380923
32 0.197225976616
33 0.270183037239
34 0.39311378139
35 0.542276911163
36 0.63014664827
37 0.540219493661
38 0.388787382677
39 0.263318790324
40 0.18722552699
41 0.166077264212
42 0.169312365215
43 0.164517846698
44 0.184509182743
45 0.259014655128
46 0.383176973904
47 0.533645678986
48 0.622479967946
49 0.534085112706
50 0.384110138422
51 0.26000929229
52 0.185546278192
53 0.166521552586
54 0.171700010215
55 0.16888648261
56 0.190965273327
57 0.267388561015
58 0.39383586519
59 0.547071470139
60 0.639240761457
61 0.555739094772
62 0.41141327304
63 0.2931305956
64 0.225585247685
65 0.216136302592
66 0.232114752366
67 0.239777535411
68 0.273057511097
69 0.360264668951
70 0.496804777651
71 0.660103174395
72 0.760167359489
73 0.678837475591
74 0.537950828502
75 0.423287268124
76 0.357855156262
77 0.351406114658
78 0.371987921261
79 0.383387337271
80 0.421224983936
81 0.512222990208
82 0.64946754428
83 0.812204467168
84 0.908920822128
85 0.811780627603
86 0.64879293382
87 0.510296978061
88 0.417728544542
89 0.379856101266
90 0.366926490029
91 0.344771642204
92 0.350937019972
93 0.414366294455
94 0.527478250192
95 0.667904773792
96 0.748363969088
97 0.648417073463
98 0.485535131327
99 0.348713316693
100 0.26063857897
101 0.227906994543
102 0.2191263137
103 0.202036535318
104 0.211635058251
105 0.277561228628
106 0.394732905127
107 0.538906355599
108 0.621473564342
109 0.530374756583
110 0.378063636442
111 0.25177610666
112 0.174861521807
113 0.15346889635
114 0.155202211899
115 0.149286621799
116 0.168388421138
117 0.241209738537
118 0.363965155218
119 0.513422710819
120 0.600007013286
121 0.512586740143
122 0.362814775971
123 0.238475250411
124 0.163117680621
125 0.143150965556
126 0.145822109956
127 0.141002285504
128 0.161163455459
129 0.234683037727
130 0.357936439094
131 0.508156976743
132 0.595155976683
133 0.509087664775
134 0.36046074185
135 0.23714958432
136 0.163080055261
137 0.144814552473
138 0.149003083951
139 0.145883802983
140 0.167745541149
141 0.242924922853
142 0.368162965807
143 0.520797082258
144 0.610825130323
145 0.529554774833
146 0.38633302818
147 0.268704589084
148 0.201551552398
149 0.192700235074
150 0.207573995507
151 0.21480385896
152 0.247439122925
153 0.333073899179
154 0.468263459823
155 0.630955546015
156 0.728744502381
157 0.650133078419
158 0.510625244501
159 0.397007109878
160 0.332326126414
161 0.326816124062
162 0.346635445198
163 0.35798887236
164 0.395498336228
165 0.485311009088
166 0.621677193832
167 0.784007041142
168 0.878337451099
169 0.784589845875
170 0.623473596983
171 0.486253176518
172 0.394629979392
173 0.358170652572
174 0.344863695234
175 0.323035017906
176 0.329330396479
177 0.392178611406
178 0.504903300765
179 0.645463812374
180 0.723901931879
181 0.627206699119
182 0.465964140295
183 0.330182762176
184 0.242813740789
185 0.211363103297
186 0.202177236621
187 0.185312079309
188 0.194950982931
189 0.260240677558
190 0.376811287088
191 0.520943337115
192 0.601186431719
193 0.512762079696
194 0.361519845865
195 0.235648028526
196 0.158731132505
197 0.137855389893
198 0.138386930307
199 0.131709332036
200 0.150162201791
201 0.221863333016
202 0.343644479468
203 0.492832482576
204 0.576914167643
205 0.49253947856
206 0.344209337459
207 0.22074023833
208 0.145853842964
209 0.126995342623
210 0.129034532589
211 0.124104554882
212 0.144054627398
213 0.216687115248
214 0.339267036589
215 0.489494780756
216 0.574269456399
217 0.491398628198
218 0.344198908545
219 0.221796578636
220 0.148272141245
221 0.131014989148
222 0.134522416102
223 0.131118329307
224 0.15261921819
225 0.226929232505
226 0.351560767888
227 0.504375028054
228 0.592114911858
229 0.514151935581
230 0.372305395097
231 0.255528183069
232 0.188849818381
233 0.180924696466
234 0.194951103164
235 0.20180949398
236 0.233996703849
237 0.318687637635
238 0.453071329765
239 0.615609940436
240 0.71083315864
241 0.635717471299
242 0.497457702275
243 0.384525754959
244 0.320200340972
245 0.315557785612
246 0.334427590972
247 0.345391136988
248 0.382348804984
249 0.47112890758
250 0.606639885406
251 0.768807044543
252 0.860335957135
253 0.770105817499
254 0.610128551738
255 0.473534251742
256 0.382258128202
257 0.346536819087
258 0.332248134958
259 0.310031624413
260 0.315821198112
261 0.377684195364
262 0.489506640625
263 0.629893272007
264 0.705332630538
265 0.611939099471
266 0.451611337241
267 0.316223891988
268 0.228961782554
269 0.198185157558
270 0.187974813128
271 0.170599486889
272 0.179709893773
273 0.244142518615
274 0.359923818288
275 0.504011968602
276 0.581484685528
277 0.49654095212
278 0.346400479968
279 0.221247207354
280 0.14480632314
281 0.124827653123
282 0.124556231914
283 0.117637501022
284 0.135668835225
285 0.206617213349
286 0.327729605529
287 0.47682821309
288 0.558065189937
289 0.477066356302
290 0.329531021753
291 0.206447458789
292 0.131718958503
293 0.113397312593
294 0.114325006578
295 0.108868357621
296 0.128083813718
297 0.19998080888
298 0.321846547293
299 0.471867869804
300 0.553582763117
301 0.47411403187
302 0.327626879651
303 0.205503694628
304 0.132103636123
305 0.115334305028
306 0.117624933925
307 0.113737141452
308 0.134494628713
309 0.20804084139
310 0.331980666856
311 0.484649083179
312 0.56931302646
313 0.4949597394
314 0.354056006495
315 0.237804366508
316 0.171408537706
317 0.164079486543
318 0.176937858816
319 0.183368063143
320 0.214988516439
321 0.299027192655
322 0.432801947761
323 0.595174092523
324 0.687163462444
325 0.615667988664
326 0.47818283052
327 0.365616603043
328 0.301419088904
329 0.297164909643
330 0.314710858449
331 0.325225483385
332 0.361555596942
333 0.449570457967
334 0.584498386346
335 0.746309945927
336 0.834347311419
337 0.748003029606
338 0.588874528415
339 0.452717962049
340 0.361804642224
341 0.326632348565
342 0.311242534613
343 0.288826818792
344 0.294159181811
345 0.355407747481
346 0.466712653678
347 0.606897541106
348 0.679099216796
349 0.589553223198
350 0.430278016796
351 0.295564676931
352 0.208804786279
353 0.17869240825
354 0.167420207647
355 0.149876919991
356 0.158583821741
357 0.222427121805
358 0.337513004624
359 0.481278564853
360 0.555466425289
361 0.474031152495
362 0.324584237477
363 0.199861978465
364 0.123593734389
365 0.104128357648
366 0.102670673037
367 0.095447802225
368 0.112969764039
369 0.183258622714
370 0.303729406
371 0.452525689226
372 0.530477230434
373 0.45309521686
374 0.306450560567
375 0.184004400165
376 0.109764954355
377 0.0922947441831
378 0.0922861311332
379 0.0867802530107
380 0.105709376763
381 0.177135381757
382 0.298499986799
383 0.448270964465
384 0.526685500942
385 0.450957049388
386 0.305522461
387 0.184247840451
388 0.111387911219
389 0.0955292616849
390 0.0970023460293
391 0.0931568865436
392 0.113703788595
393 0.186777332394
394 0.31021759768
395 0.462522901346
396 0.543838195829
397 0.473074493758
398 0.332994435945
399 0.217274101384
400 0.15116571213

